Learning Dynamic-Objective Policies from a Class of Optimal Trajectories

Optimal state-feedback controllers, capable of changing between different objective functions, are advantageous to systems in which unexpected situations may arise. However, synthesising such controllers, even for a single objective, is a demanding process. In this paper, we present a novel and straightforward approach to synthesising these policies through a combination of trajectory optimisation, homotopy continuation, and imitation learning. We use numerical continuation to efficiently generate optimal demonstrations across several objectives and boundary conditions, and use these to train our policies. Additionally, we demonstrate the ability of our policies to effectively learn families of optimal state-feedback controllers, which can be used to change objective functions online. We illustrate this approach across two trajectory optimisation problems, an inverted pendulum swingup and a spacecraft orbit transfer, and show that the synthesised policies, when evaluated in simulation, produce trajectories that are near-optimal. These results indicate the benefit of trajectory optimisation and homotopy continuation to the synthesis of controllers in dynamic-objective contexts.

==> cdc2020_reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

Three sets of comments have been received. Two B-
(borderline) and one B+ (accept). In view of the detailed
comments from the reviewers, I would like to give a
decision as weak accept. 


==> cdc2020_reviews/Review3709.txt <==
Reviewer 1 of CDC 2020 submission 522

Comments to the author
======================

The authors claimed that they derived an optimal control
method that can switch cost function forms online. The
method is indeed presented well, and simulations were done.


I can only see that Algorithm 1 and 2 might be new. Then,
they were tested on two specific examples. So, theoretical
novelty needs to be emphasised in this paper.  

If it got accepted, polishing the writing is expected. It
is readable for sure, but the English at some part is not
formal.

Thank you.

==> cdc2020_reviews/Review3711.txt <==
Reviewer 2 of CDC 2020 submission 522

Comments to the author
======================

The paper addresses a highly relevant task in trajectory
planning, the online-adaption of optimal reference
trajectories during the tracking itself. For this purpose,
two alternative objective functions are considered at the
same time - e.g., energy-optimal and time-optimal desired
behaviours - and added in a convex manner using a homotopy
parameter defined in the interval [0,1]. The solution is
obtained by means of Pontryagin's maximum principle (PMP,
here presented as minimum principle) and yields a family of
homotopic solutions according to the range of homotopy
parameter. The approach is explained in detail for the
swing-up procedure of a single pendulum as well as for the
more sophisticated spacecraft transfer from Earth to Mars,
with two homotopy parameters. In a subsequent step, called
imitation learning, neural networks in the form of
multilayer perceptrons (MLPs) with one or two hidden layers
are trained for an online use of the optimal control
strategies. In simulations, the authors show clearly that
an nearly optimal behaviour can be achieved using the
neural networks. Different MLP settings are compared to
each other regarding the solution quality.

The paper fits into the scope of the conference, is well
written in general and easy to follow. I would like to,
hence, recommend the acceptance of this contribution.
Nevertheless, the idea of generalizing optimal trajectories
is not completely new and has already solved in an
alternative manner by other research groups. I would like
to refer to the literature on dynamic motion primitives.
Moreover, the authors should address the following points
in their final version:

- Please clarify whether your approach, e.g. in (3), may be
related to the well-known case using a single objective
function with the integrand (1+alpha*u^2), where a sequence
of solutions (maybe based on PMP as well) is generated by
reducing alpha step-wise and taking the previous result as
an initialization of the subsequent one. The solution
changes its character from energy-optimal towards
time-optimal. This idea is well known as a regularization
technique, also to circumvent singular arcs.

- Maybe you could increase the font size in the labellings
of both figures! 

==> cdc2020_reviews/Review3719.txt <==
Reviewer 6 of CDC 2020 submission 522

Comments to the author
======================

By using trajectory optimisation, homotopy continuation,
and imitation learning, a novel method is developed for
learning a family of optimal state-feedback controllers.
The method is interesting as the objective functions can be
changed during the control process. The performance of the
method is validated via two numerical examples. 

1.	The title of the paper is ``Learning a Family of
Optimal State-Feedback Controllers with Homotopy and
Trajectory Optimisation''. However, as stated in the paper,
neural network approximation is used in the method. Thus,
only near-optimal control can be expected. 
2.	It would be better if some discussions can be given
for the case that the system model is not fully known,
e.g., the case with parameter uncertainty.


==> cdc2020_reviews/iThenticateScanResult.txt <==
CDC 2020 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 522 received a cumulative similarity score 20%.

For more information about the scan, log in at
https://css.paperplaza.net with your PIN 140069 and password, enter
your CDC 2020 author workspace, and select the option 'Inspect the
reviews and decision letter' under 'Choose an option...' for submission
522.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
